A new reference catalogue for the very metal-poor Universe: +150 OB stars in Sextans A

Local Group (LG) very metal-poor massive stars are the best proxy for the First Stars of the Universe and fundamental to modelling the evolution of early galaxies. These stars may follow new evolutionary pathways restricted to very low metallicities, such as chemically homogeneous evolution (CHE). However, given the great distance leap needed to reach very metal-poor galaxies of the LG and vicinity, no comprehensive spectroscopic studies have been carried out at metallicities lower than the Small Magellanic Cloud (SMC, Z = 1/5 Z$_{\odot}$) until now. After five observing campaigns at the 10.4-m Gran Telescopio Canarias, we have assembled a low-resolution (R $\sim$ 1000) spectroscopic collection of more than 150 OB stars in the 1/10 Z$_{\odot}$ galaxy Sextans A, increasing by an order of magnitude the number of massive stars known in this galaxy. The catalogue includes 38 BA-type supergiants, 4 red supergiants, and the first candidate 1/10 Z$_{\odot}$ binary systems, CHE sources and systems hosting stripped stars. The sample massive stars mainly overlap the higher concentrations of neutral gas of Sextans A. However, we find some sources in low HI column-density regions. The colour-magnitude diagram of the galaxy presents large dispersion, which suggests uneven, internal extinction in Sextans A. This is the largest catalogue of OB-type stars ever produced at sub-SMC metallicities. This sample constitutes a fundamental first step to unveiling the evolutionary pathways and fates of very metal-poor massive stars, analyzing the dependence of radiation-driven winds with metallicity, and studying binary systems in an environment analogue to the early Universe.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
